Randomized Projection Operators onto Piecewise Polynomial Spaces

We introduce computable projection operators onto piecewise polynomial spaces, defined via sampling and discrete least-squares polynomial approximations. The resulting mappings exhibit (almost) optimal approximation properties in $L^2$ and $H^{-1}$. As smoothers for incomplete or rough data, they yield computable finite element discretizations with optimal convergence rates.

==> Experiments/Exp1_HO.txt <==
level	ndof	L2err	L2err_det	L2err_mc	H1err	H1err_det	H1err_mc
  0         9  1.96076179e-01  2.60899453e-01   2.30293491e-01  4.59228900e-01  4.61257629e-01   4.58092963e-01
  1        25  8.66413732e-02  1.15106799e-01   1.45087317e-01  3.90465337e-01  3.71129784e-01   3.68666432e-01
  2        81  9.75867422e-02  1.01254211e-01   3.40547491e-02  2.42181598e-01  2.14252952e-01   2.05775775e-01
  3       289  3.25783883e-02  1.15235108e-01   1.10609520e-02  1.12867210e-01  1.50327878e-01   1.05655298e-01
  4      1089  1.13749471e-02  4.11531934e-02   3.69554309e-03  5.49094939e-02  6.61118673e-02   5.36432231e-02
  5      4225  2.73833951e-03  9.47884654e-03   1.80425712e-03  2.68692347e-02  2.81480409e-02   2.70344190e-02
  6     16641  6.71868659e-04  2.35063288e-03   1.15657750e-03  1.36522192e-02  1.40831790e-02   1.40641141e-02
  7     66049  1.68914842e-04  5.84568198e-04   3.98032474e-04  6.84320196e-03  6.96600048e-03   6.98800888e-03


==> Experiments/Exp1_LO.txt <==
level	ndof	L2err	L2err_det	L2err_mc	H1err	H1err_det	H1err_mc
  0         9  1.00000000e+00  1.00000000e+00   4.14188240e-01  1.00000000e+00  1.00000000e+00   5.17162887e-01
  1        25  1.00000000e+00  1.00000000e+00   1.08670781e-01  1.00000000e+00  1.00000000e+00   3.95606052e-01
  2        81  1.00000000e+00  1.00000000e+00   4.24097007e-02  1.00000000e+00  1.00000000e+00   2.19550607e-01
  3       289  1.00000000e+00  1.00000000e+00   2.51760586e-02  1.00000000e+00  1.00000000e+00   1.19309073e-01
  4      1089  4.50663187e-02  1.00000000e+00   1.98889403e-02  7.18768853e-02  1.00000000e+00   6.47638828e-02
  5      4225  1.94697405e-03  2.15034777e-01   5.31075965e-03  2.84654707e-02  2.16783458e-01   3.23714958e-02
  6     16641  1.13340399e-04  5.21525696e-02   5.08468830e-03  1.37863242e-02  5.42850437e-02   1.73001509e-02
  7     66049  3.27830244e-05  1.29173489e-02   9.15127508e-04  6.84551587e-03  1.46583844e-02   7.66215215e-03


==> Experiments/Exp2_HO_MC_1.txt <==
ndof	H1error	L2error
25 	 1.110083704185728 	 1.5083619274741447
43 	 0.9437080318270331 	 0.842423201417349
58 	 0.8753943482490505 	 0.8514162578973954
125 	 0.5281521116047481 	 0.24761031582740547
275 	 0.36261115781525083 	 0.09553626700288495
565 	 0.315501789339054 	 0.06564817874027475
933 	 0.25245661433725186 	 0.043741669019771216
1429 	 0.20972543951961792 	 0.027650203162673914
2137 	 0.16713757498188056 	 0.017561016902844187
3270 	 0.13743900025487515 	 0.011031128959474714
5595 	 0.12822885544489254 	 0.009238123965494833
8350 	 0.08700837836799695 	 0.004715357432067168
12666 	 0.06985731110370076 	 0.002860368238715232
20848 	 0.060703243623536005 	 0.0022250670128354413
30455 	 0.052442362341125606 	 0.00164193550501371
44181 	 0.03867217064082134 	 0.0009471873283504499
71657 	 0.034241259101852016 	 0.0007466123995063443
107779 	 0.027305540535955318 	 0.0004530341442173545
161148 	 0.022182070534864002 	 0.00031694948659882375
257559 	 0.01708405039170928 	 0.00017858907229940254
387943 	 0.014690192619379613 	 0.00014278624435965642
579577 	 0.011737314671849939 	 9.424351348153209e-05
871811 	 0.00945830731032903 	 5.934210928869311e-05


==> Experiments/Exp2_HO_MC_2.txt <==
ndof	H1error	L2error
25 	 0.9728719371850448 	 0.7393958854498794
55 	 0.7794944111383785 	 0.48134677785106716
125 	 0.5255734521590335 	 0.22193696522349549
275 	 0.36156196192729056 	 0.09563928188492733
545 	 0.31776329013129184 	 0.06729993963503471
911 	 0.2547924916764568 	 0.046116289941157136
1473 	 0.20553097745990787 	 0.026311764995427814
2133 	 0.16755401458023655 	 0.01778930403799795
3321 	 0.13784542416873174 	 0.011250382922572738
5627 	 0.12719564293459085 	 0.009155910299370521
8305 	 0.08679785717098501 	 0.004627113271886774
12576 	 0.0702363676043575 	 0.002899696553853878
20551 	 0.06106799661897328 	 0.002252569279322628
30051 	 0.052199867790069424 	 0.0016303062561499333
43977 	 0.038703818494625036 	 0.0009346291970232255
70805 	 0.03435402143768317 	 0.0007609235843877105
106012 	 0.027463608608372474 	 0.00046802627650358074
160369 	 0.022314366524682643 	 0.00032163030551708873
253550 	 0.017102440427680325 	 0.00017946700607196996
380690 	 0.01474413559780354 	 0.00014408387211424858
571801 	 0.011779491917691037 	 9.428619423143788e-05
846331 	 0.009581672600663454 	 6.075816997117481e-05


==> Experiments/Exp2_HO_MC_3.txt <==
ndof	H1error	L2error
25 	 1.212399759608582 	 1.6325895430942925
43 	 0.9318814995733655 	 0.7311290412056752
61 	 0.8838631765207525 	 0.9272655659282297
117 	 0.5550363801041659 	 0.20943648354751487
249 	 0.37948928779728486 	 0.11342619150101159
369 	 0.34781851851370577 	 0.0914177040810225
549 	 0.31321290910811106 	 0.06706322212342243
804 	 0.2682127967605935 	 0.04764593560711371
1418 	 0.2131018194680863 	 0.02732141584042171
2094 	 0.16827609792672626 	 0.01780734219327419
3317 	 0.13889160902801237 	 0.01104592794080096
5415 	 0.12696951449909818 	 0.009302967666757962
8226 	 0.08643133473218585 	 0.004510743525164933
12728 	 0.07002135428432639 	 0.0028625492340702803
20505 	 0.060963171720028186 	 0.002230208697306561
30119 	 0.052434785159795126 	 0.0016392492666422787
44603 	 0.038873338000092975 	 0.0009564299003083924
71476 	 0.03406408624834279 	 0.0007481251912814488
106586 	 0.02734011312522294 	 0.00045861619820295
161658 	 0.022119055146112003 	 0.0003162880203167304
257131 	 0.017076618965776585 	 0.00017890487184873076
385145 	 0.014674974428041472 	 0.0001434392741622305
582018 	 0.01167980857766964 	 9.408955552471569e-05
876929 	 0.009485372837450242 	 5.941318229042995e-05


==> Experiments/Exp2_HO_MC_Mk3.txt <==
ndof	H1error	L2error
25 	 1.0991947991246105 	 1.4654681672744914
51 	 1.3002358295920904 	 1.794183040049389
62 	 1.5831126609716748 	 1.8583882194972814
116 	 0.7164221012476388 	 0.5705276685235657
187 	 1.4367998855078454 	 2.1043813491647305
203 	 0.5944446631460326 	 0.359036642918423
260 	 0.4687745144175456 	 0.45492089177793066
327 	 0.3680535250722494 	 0.13499930501396
545 	 0.33517148459392665 	 0.07511291447420759
561 	 0.3194324537597562 	 0.07462281306242598
952 	 0.2753491328615361 	 0.12265175438958147
992 	 0.26303244158165445 	 0.05138030677897797
1279 	 0.23452545288509824 	 0.08714638030740995
1379 	 0.254500603575224 	 0.06611466511854094
1402 	 0.24247526246199622 	 0.13857074300003575
1426 	 0.2219492910229643 	 0.05938904021228123
1565 	 0.21198173673696957 	 0.04479531984789793
1696 	 0.22926784783607146 	 0.1346780965651421
1708 	 0.1995308094500056 	 0.034387928611320444
2174 	 0.16745274115858783 	 0.029678297898342778
2616 	 0.1638193985879874 	 0.04761284422864037
2656 	 0.20704462762294412 	 0.09280878148712567
2680 	 0.15627085806446409 	 0.04073560609514713
2812 	 0.1531140141423929 	 0.02096748224312559
3063 	 0.1517360058933677 	 0.03957829592774796
3161 	 0.14837236128822798 	 0.020258427202273593
3985 	 0.14673786465820093 	 0.03521842872799043
4005 	 0.1364971687086372 	 0.04337836870087803
4049 	 0.13683419241554856 	 0.04331400776332302
4109 	 0.12677026172143344 	 0.023852078525118604
4169 	 0.12546587867862974 	 0.011491189958438626
4713 	 0.15317562111819896 	 0.0810670024679016
4733 	 0.12005273266644537 	 0.013585550694097764
4848 	 0.11873801907751193 	 0.011776019673594956
6456 	 0.10404181148406212 	 0.01213355993947863
8359 	 0.0859251864739438 	 0.007132842618871484
8495 	 0.08539157854281322 	 0.007325501560734603
9582 	 0.08103682486951438 	 0.005164210281198736
9646 	 0.09082392536574088 	 0.04648044055706633
9662 	 0.08452193581427662 	 0.020504985073064065
9686 	 0.08041310861131624 	 0.004419083283171283
10202 	 0.08459160507412766 	 0.036375183161611584
10222 	 0.07872159595543612 	 0.005897715544877485
10262 	 0.07817597594562993 	 0.004234518395640753
13111 	 0.07188570096132804 	 0.014039943151727966
13143 	 0.07066486397017423 	 0.01402645004508734
13167 	 0.07012863836526152 	 0.0054071945106311135
13215 	 0.06959786616679701 	 0.0036931781626746113
15860 	 0.06390240663260656 	 0.0032065198495434253
16064 	 0.06431625669265151 	 0.00426140915727108
16084 	 0.06380714154843235 	 0.007016370324329984
16148 	 0.06377349962244117 	 0.0032012947360152513
16168 	 0.06347854496606614 	 0.00268461118829642
16184 	 0.0633979818843077 	 0.003193309256787786
16244 	 0.06325369259358632 	 0.002664005995539202
17439 	 0.06204371806077443 	 0.0025873651859524174
21731 	 0.05619210862888268 	 0.00415788649165423
21818 	 0.05596512446443176 	 0.002398804569650588
22030 	 0.05744922249574991 	 0.009108600582160231
22050 	 0.05865297453344199 	 0.012908304522859612
22070 	 0.055805838951360064 	 0.0026998744940658266
22146 	 0.05578035304855156 	 0.0027845153680162334
22162 	 0.05571458179930173 	 0.0029088823040041185
22716 	 0.05527677574240583 	 0.002235378656023434
25311 	 0.05224102296742007 	 0.003937097461301104
25331 	 0.052157486532779455 	 0.00489314233421353
25351 	 0.2922726471578676 	 0.13764667653237556
25367 	 0.05246220552448557 	 0.004837175394067393
25395 	 0.052113559299941103 	 0.0035481932272035067
25411 	 0.052132684852820195 	 0.00419762983162205
25458 	 0.05445023402811305 	 0.01313122920387294
25470 	 0.052341039665203315 	 0.0023938762898190503
25502 	 0.05229651074334113 	 0.0056090434298207295
25526 	 0.06243949181845748 	 0.025987790405168843
25538 	 0.05183360375051184 	 0.0021404742776001563
26653 	 0.05091444807123025 	 0.0021656612172073764
30598 	 0.04708885603734062 	 0.001695167927612908
37473 	 0.042398001288480446 	 0.0013632033904880166
37677 	 0.04267814443427441 	 0.002740422079302316
37697 	 0.04237173118570433 	 0.0022593460196664444
37729 	 0.04266017142367945 	 0.0018809122983521646
37741 	 0.04226056719211171 	 0.0012938567906885879
41213 	 0.04017533474049262 	 0.0011887607015415693
41241 	 0.04041684564298749 	 0.0027761760525494778
41257 	 0.04166085477637182 	 0.006616804093283249
41269 	 0.04035047407061091 	 0.0012816922327246142
41297 	 0.04071293415453641 	 0.002892601223533334
41317 	 0.04013189180368595 	 0.0013796136906486477
46353 	 0.03801462170112944 	 0.0015916072499927642
46393 	 0.037977814098756835 	 0.0016353345451378233
46437 	 0.037957428312221445 	 0.0019494891380097668
46525 	 0.03866362322806764 	 0.008325293363379052
46537 	 0.037904697545171284 	 0.0019011110127219726
46577 	 0.04136709499130893 	 0.011102358797249778
46593 	 0.037865086951979536 	 0.0011498099222937471
46617 	 0.037841864072996716 	 0.0018775149681290494
46629 	 0.03783606646858364 	 0.001220531466045711
46645 	 0.037750350753571166 	 0.001017522006909165
50152 	 0.03662813842577831 	 0.001526831343988659
50172 	 0.03644064846409201 	 0.0012807552886285641
50216 	 0.036734413946647775 	 0.0032142917786171002
50240 	 0.03642973668797253 	 0.002206775111305801
50272 	 0.03637680101154672 	 0.0010060735609667352
51858 	 0.036332152908084926 	 0.0024687889625424854
51894 	 0.03580482459476083 	 0.00114806647558962
51914 	 0.03575673662319567 	 0.00165232816243915
51930 	 0.04557608993859266 	 0.009720858779058197
51954 	 0.03575271604431071 	 0.0010756160363262824
51986 	 0.037774490118837566 	 0.010609766407651915
52014 	 0.035710710668779864 	 0.0008913585091909589
52150 	 0.03569806908963205 	 0.0009004601146094636
52166 	 0.03579631600165847 	 0.002844922412952185
52202 	 0.035590859853623244 	 0.0009050551570301963
54187 	 0.035094630923761354 	 0.0021474322392611767
54231 	 0.035050878132742914 	 0.0010350299132801954
54263 	 0.03509808273290861 	 0.0017072410916952059
54283 	 0.03506850891947551 	 0.0011544482159292603
54303 	 0.03500449296301243 	 0.0010749749784604707
65486 	 0.407284324448071 	 0.3619431747145952
65498 	 0.0320824156157644 	 0.0016130403622843402
65522 	 0.032283105700977574 	 0.0031093257682183965
65562 	 0.03201535917444823 	 0.0007963881491855457
71915 	 0.030848143347241647 	 0.0006756319779685194
72026 	 0.030843969905837085 	 0.0006821570423841436
72042 	 0.03088330103309134 	 0.0026821054282117488
72086 	 0.030832298874452463 	 0.0015286515751449037
74083 	 0.09768404871565821 	 0.09364943670214203
74111 	 0.030309214433627458 	 0.0006576477226648688
74691 	 0.03355460113059953 	 0.002361183334589693
74707 	 0.035163912932385216 	 0.014640495642461058
74727 	 0.030098239123187258 	 0.0012095902927135391
74775 	 0.08007709686716709 	 0.026831855994319653
74795 	 0.030071024057485702 	 0.0014721187387147666
74843 	 0.030139961586570584 	 0.0030890234666197144
74871 	 0.03106596252724381 	 0.004417718383563796
74883 	 0.03006157588738023 	 0.001810688115010963
74975 	 0.03007323720738003 	 0.0011508995112486015
75039 	 0.030011836220291768 	 0.000752768709472456
76963 	 0.029787883046748672 	 0.0027725663531964107
76979 	 0.02966883226592451 	 0.001043448492096165
77043 	 0.02976399169275913 	 0.0016882737119296308
77059 	 0.029671049283561828 	 0.0012836574839051884
77095 	 0.029665883814832383 	 0.0009248025961517659
77143 	 0.029662185338841175 	 0.000948185286418778
77159 	 0.029647509371945806 	 0.0006536979275474759
77199 	 0.029637311176461244 	 0.0006718649789131732
81502 	 0.02910572732475068 	 0.0007911770710034101
81606 	 0.029073687183835267 	 0.0006831532154872681
90167 	 0.027802711005305188 	 0.0005511831036520367
95936 	 0.02677875618924706 	 0.0010767529267201054
95984 	 0.02677916842467265 	 0.002086274670968553
96016 	 0.0267213289203555 	 0.000978924116185244
96112 	 0.02748757904790793 	 0.0038047597441684677
96140 	 0.026736218108447365 	 0.002171604924622004
96176 	 0.026658599542878796 	 0.0010270190128738486
96192 	 0.0266388708609512 	 0.0006877014042371813


==> Experiments/Exp2_HO_Pi0_det.txt <==
ndof	H1error	L2error
25 	 0.9839201676205869 	 0.8969089415895369
61 	 0.8210346331311327 	 0.5977709541021899
133 	 0.6887466760000939 	 0.4177216123380112
201 	 0.5572636443296687 	 0.30857150349154894
369 	 0.3864150693045548 	 0.14282087549929934
541 	 0.3418471304227495 	 0.10480957517517223
913 	 0.2768760113197869 	 0.06805552078131535
1513 	 0.20330494357184806 	 0.0396689489097745
2299 	 0.16048422366580992 	 0.024413734170950382
3853 	 0.12768215634325847 	 0.014992629912576109
6857 	 0.10897830760180437 	 0.009324869956862538
11055 	 0.0774661302414195 	 0.005384030441776778
18369 	 0.061697302979463686 	 0.0032398319790050037
29257 	 0.04899355968126043 	 0.00203802620909079
48563 	 0.037938588601536594 	 0.0012708269430691996
76845 	 0.03211097826136339 	 0.0008975185078340224
116553 	 0.02491311146259525 	 0.0005630880963031652
189577 	 0.020114152209971637 	 0.00034687478784126266
293237 	 0.0159544801522409 	 0.00022388992923375237
441185 	 0.012791492877669812 	 0.00014154065007781848
695449 	 0.01019593378450295 	 9.152585422407024e-05


==> Experiments/Exp2_HO_Pik_det.txt <==
ndof	H1error	L2error
25 	 0.9802140824362751 	 0.7620486377098628
58 	 0.7981441964296072 	 0.5170297615986174
125 	 0.5210720361116895 	 0.19289669032132284
275 	 0.3681509519837977 	 0.100046211834355
393 	 0.34135296688487393 	 0.08338636508054968
621 	 0.3022181234387325 	 0.05832385531129073
916 	 0.24846819987999452 	 0.03951157159531859
1579 	 0.1927769104310336 	 0.02321932601959693
2273 	 0.16125449120032137 	 0.016487982328881018
3486 	 0.13880371445505313 	 0.01116875545120025
5587 	 0.12412239449149948 	 0.00882246181722175
8535 	 0.0862866609440575 	 0.004619692133125376
12645 	 0.06959691762188606 	 0.0028072606703075024
20388 	 0.06100438072533112 	 0.002216658379302377
30674 	 0.05293276959961437 	 0.0016657712010711583
44657 	 0.03877470763662386 	 0.0009397292826610471
71659 	 0.03413933526697148 	 0.0007402715263733165
109439 	 0.027398414637568314 	 0.0004532443000930933
163082 	 0.02216343801931782 	 0.0003158699375715248
258496 	 0.017112047416830464 	 0.00017895061084592176
395667 	 0.014701127263343541 	 0.00014275516866336216
587766 	 0.01168853054203263 	 9.38231719030384e-05
883915 	 0.009458184892862188 	 5.904925493939002e-05


==> Experiments/Exp2_HO_det.txt <==
ndof	H1error	L2error
25 	 1.0607210502928355 	 1.0947248032717962
58 	 0.8073259668960766 	 0.6280373391557199
125 	 0.5470446174607524 	 0.21149656203447167
264 	 0.3768792975161109 	 0.10280299874402504
381 	 0.3452830358131916 	 0.08465180009407071
581 	 0.3118097329004304 	 0.06324441653598971
976 	 0.24866906711500272 	 0.037558021666669626
1614 	 0.1945329993045704 	 0.023613223331313455
2413 	 0.15902293749298427 	 0.015827704751081827
3709 	 0.128153470939056 	 0.009528319908061742
5851 	 0.1160380520928351 	 0.00798089878026343
9766 	 0.08628108429045644 	 0.004684515289947897
15209 	 0.06537241497923914 	 0.002403790564807923
23653 	 0.057980857951759 	 0.0019453587143431355
39495 	 0.04147459691821346 	 0.0010761631452322585
58114 	 0.03593569909304297 	 0.0008239415272966216
86689 	 0.030006287101304947 	 0.0005909852565629732
138576 	 0.02364571699374737 	 0.00035397465511164284
201511 	 0.02026922963832953 	 0.00026986073302238804
300535 	 0.016059897048111952 	 0.00016678757636145786
462001 	 0.013139365713448243 	 0.00011687564543419495
695317 	 0.010607813324894124 	 7.90516748638877e-05


==> Experiments/Exp2_HO_det_LO.txt <==
ndof	H1error	L2error
25 	 1.1335584226664495 	 1.3665428056434312
58 	 0.8644459104024279 	 0.8219406883105211
125 	 0.5504175568731157 	 0.21456949736395478
264 	 0.37668604216557394 	 0.10329325981703513
377 	 0.3459274447022343 	 0.08524073127936356
577 	 0.3125708776293104 	 0.06380398672716285
959 	 0.24910517235105933 	 0.037859586848135764
1601 	 0.19511054065799335 	 0.024060835887913874
2361 	 0.16002539182305425 	 0.0160214216043579
3663 	 0.12833522864597044 	 0.00967438368246323
5744 	 0.11965260193037595 	 0.008282037876028504
9555 	 0.08686695021519798 	 0.004730848865434523
14568 	 0.06662697329921102 	 0.00253999308260265
22673 	 0.05744781439646396 	 0.0019422435447783847
37579 	 0.04200660289478598 	 0.0011102685499143595
54221 	 0.03689276133678373 	 0.0008761047898517195
81556 	 0.030963515217739754 	 0.0006500620792839267
126324 	 0.02368335945651837 	 0.00035208256495431264
185722 	 0.020687068071455744 	 0.0002786546103402812
286061 	 0.01635084689840777 	 0.00017489148547974664
444387 	 0.013347761104780307 	 0.00012326107049535388
666874 	 0.010929961316702127 	 8.321170267352558e-05


==> Experiments/Exp2_LO_MC_1.txt <==
ndof	H1error	L2error
25 	 1.0739285620133694 	 1.3616395870519822
62 	 0.9175049197897066 	 0.8463224726920187
135 	 0.7437718134288175 	 0.7110280425029414
260 	 0.51155157485412 	 0.3100732595807204
365 	 0.4115547353427114 	 0.1896545690701253
525 	 0.34942805645564395 	 0.1252634238165299
879 	 0.2874629312346109 	 0.11437547402388364
1389 	 0.2098899718577591 	 0.07074032062936042
2096 	 0.17320858021889607 	 0.029170472979609507
3252 	 0.1443775381517316 	 0.0217955060168385
4914 	 0.11436320147223529 	 0.011763815695273837
8088 	 0.08784211025133545 	 0.008069862751788968
13521 	 0.07103754524740141 	 0.005713877672492307
21440 	 0.05723206310736861 	 0.0032267756761939566
33041 	 0.0462674285650807 	 0.0020046701006454057
54945 	 0.03628417634355661 	 0.0012878351257134561
85675 	 0.029455367719607366 	 0.0008272366104155671
132257 	 0.02282278202807242 	 0.0004927619631798819
221000 	 0.01845589215740053 	 0.00031207941584224144
345702 	 0.014298049525083643 	 0.00023107198896839078
530522 	 0.011386411500568754 	 0.00013884405035649643
876554 	 0.009213031685901618 	 7.913061338367053e-05

